From Open RAN to Open Spectrum: A Programmable, Intelligent Architecture for Multi-Service Spectrum Coexistence

Considering sharing or coexistence from the perspective of spectrum alone fails to recognize that any spectrum-enabled service also requires (i) radio and processing infrastructure and (ii) a protocol stack, including waveforms and signal processing pipelines. The efficiency of spectrum coexistence frameworks such as Citizen Broadband Radio Service (CBRS) is thus limited to optimizing resource allocation across a single dimension. How to address this limitation, however, remains an open challenge, especially considering the diversity of requirements and operational modes across spectrum services (e.g., sensing, communications, navigation, or positioning). This article introduces Open Spectrum, an architecture that brings softwarization, programmability, and open interfaces to heterogeneous spectrum services, extending the open Radio Access Network (RAN) principles beyond wireless networking. We propose to combine spectrum, services, and infrastructure in a common pool. Its resources are shared and orchestrated by a Spectrum Intelligent Controller (SIC), with plug-and-play spectrum applications, i.e., Spectrum Applications (sApps), and data-driven Radio-Frequency Interference (RFI) modeling using Digital Twins (DTs). We describe the Open Spectrum architecture, shared infrastructure pool, and operational workflows for tenant onboarding and incentives, conflict resolution, and service sharing across sensing, radionavigation, radiolocation, and cellular systems. System-level simulations using the BostonTwin urban DT and Sionna ray tracing show that there exist performance-driven incentives in sharing infrastructure and sharing across multiple services, enabling increased access to spectrum and improvement in median Signal to Interference plus Noise Ratio (SINR) of up to 12 dB.

==> cdf_data_all/cdf_Cellular_Baseline.dat <==
# Cellular -- Baseline
# n_samples = 691, n_points = 300
sinr_dB cdf
-32.2589 0.000001
-32.0738 0.000002
-31.8887 0.000003
-31.7036 0.000005
-31.5186 0.000007
-31.3335 0.000011
-31.1484 0.000015
-30.9633 0.000020
-30.7783 0.000027
-30.5932 0.000036
-30.4081 0.000047
-30.2230 0.000060
-30.0380 0.000076
-29.8529 0.000095
-29.6678 0.000117
-29.4827 0.000144
-29.2977 0.000174
-29.1126 0.000208
-28.9275 0.000247
-28.7424 0.000291
-28.5574 0.000338
-28.3723 0.000389
-28.1872 0.000445
-28.0021 0.000503
-27.8171 0.000564
-27.6320 0.000627
-27.4469 0.000692
-27.2618 0.000758
-27.0767 0.000824
-26.8917 0.000889
-26.7066 0.000954
-26.5215 0.001017
-26.3364 0.001079
-26.1514 0.001139
-25.9663 0.001198
-25.7812 0.001256
-25.5961 0.001314
-25.4111 0.001372
-25.2260 0.001431
-25.0409 0.001493
-24.8558 0.001558
-24.6708 0.001629
-24.4857 0.001706
-24.3006 0.001791
-24.1155 0.001885
-23.9305 0.001992
-23.7454 0.002111
-23.5603 0.002245
-23.3752 0.002395
-23.1902 0.002564
-23.0051 0.002754
-22.8200 0.002966
-22.6349 0.003204
-22.4499 0.003470
-22.2648 0.003767
-22.0797 0.004098
-21.8946 0.004467
-21.7095 0.004879
-21.5245 0.005336
-21.3394 0.005845
-21.1543 0.006409
-20.9692 0.007034
-20.7842 0.007724
-20.5991 0.008483
-20.4140 0.009316
-20.2289 0.010227
-20.0439 0.011220
-19.8588 0.012297
-19.6737 0.013461
-19.4886 0.014714
-19.3036 0.016058
-19.1185 0.017493
-18.9334 0.019020
-18.7483 0.020639
-18.5633 0.022349
-18.3782 0.024151
-18.1931 0.026044
-18.0080 0.028025
-17.8230 0.030096
-17.6379 0.032254
-17.4528 0.034498
-17.2677 0.036828
-17.0827 0.039243
-16.8976 0.041741
-16.7125 0.044322
-16.5274 0.046985
-16.3423 0.049731
-16.1573 0.052560
-15.9722 0.055473
-15.7871 0.058470
-15.6020 0.061554
-15.4170 0.064727
-15.2319 0.067994
-15.0468 0.071357
-14.8617 0.074822
-14.6767 0.078394
-14.4916 0.082079
-14.3065 0.085883
-14.1214 0.089813
-13.9364 0.093875
-13.7513 0.098076
-13.5662 0.102422
-13.3811 0.106919
-13.1961 0.111572
-13.0110 0.116384
-12.8259 0.121360
-12.6408 0.126502
-12.4558 0.131811
-12.2707 0.137288
-12.0856 0.142933
-11.9005 0.148745
-11.7155 0.154722
-11.5304 0.160862
-11.3453 0.167164
-11.1602 0.173625
-10.9751 0.180244
-10.7901 0.187020
-10.6050 0.193953
-10.4199 0.201045
-10.2348 0.208299
-10.0498 0.215718
-9.8647 0.223307
-9.6796 0.231075
-9.4945 0.239029
-9.3095 0.247178
-9.1244 0.255532
-8.9393 0.264101
-8.7542 0.272893
-8.5692 0.281918
-8.3841 0.291182
-8.1990 0.300692
-8.0139 0.310449
-7.8289 0.320454
-7.6438 0.330705
-7.4587 0.341196
-7.2736 0.351919
-7.0886 0.362861
-6.9035 0.374011
-6.7184 0.385349
-6.5333 0.396860
-6.3483 0.408522
-6.1632 0.420316
-5.9781 0.432220
-5.7930 0.444214
-5.6079 0.456279
-5.4229 0.468394
-5.2378 0.480544
-5.0527 0.492713
-4.8676 0.504887
-4.6826 0.517054
-4.4975 0.529207
-4.3124 0.541337
-4.1273 0.553438
-3.9423 0.565506
-3.7572 0.577536
-3.5721 0.589527
-3.3870 0.601473
-3.2020 0.613371
-3.0169 0.625217
-2.8318 0.637003
-2.6467 0.648722
-2.4617 0.660365
-2.2766 0.671919
-2.0915 0.683372
-1.9064 0.694708
-1.7214 0.705911
-1.5363 0.716963
-1.3512 0.727846
-1.1661 0.738541
-0.9811 0.749030
-0.7960 0.759296
-0.6109 0.769322
-0.4258 0.779092
-0.2407 0.788593
-0.0557 0.797814
0.1294 0.806747
0.3145 0.815383
0.4996 0.823720
0.6846 0.831754
0.8697 0.839485
1.0548 0.846915
1.2399 0.854048
1.4249 0.860887
1.6100 0.867440
1.7951 0.873713
1.9802 0.879715
2.1652 0.885452
2.3503 0.890934
2.5354 0.896170
2.7205 0.901168
2.9055 0.905938
3.0906 0.910488
3.2757 0.914827
3.4608 0.918962
3.6458 0.922902
3.8309 0.926654
4.0160 0.930226
4.2011 0.933625
4.3861 0.936857
4.5712 0.939929
4.7563 0.942848
4.9414 0.945620
5.1264 0.948249
5.3115 0.950744
5.4966 0.953108
5.6817 0.955348
5.8668 0.957471
6.0518 0.959481
6.2369 0.961384
6.4220 0.963188
6.6071 0.964897
6.7921 0.966518
6.9772 0.968057
7.1623 0.969520
7.3474 0.970913
7.5324 0.972241
7.7175 0.973510
7.9026 0.974725
8.0877 0.975891
8.2727 0.977013
8.4578 0.978095
8.6429 0.979140
8.8280 0.980152
9.0130 0.981133
9.1981 0.982086
9.3832 0.983013
9.5683 0.983914
9.7533 0.984792
9.9384 0.985645
10.1235 0.986475
10.3086 0.987282
10.4937 0.988064
10.6787 0.988821
10.8638 0.989552
11.0489 0.990256
11.2340 0.990932
11.4190 0.991580
11.6041 0.992196
11.7892 0.992782
11.9743 0.993336
12.1593 0.993858
12.3444 0.994346
12.5295 0.994801
12.7146 0.995224
12.8996 0.995613
13.0847 0.995971
13.2698 0.996298
13.4549 0.996595
13.6399 0.996864
13.8250 0.997105
14.0101 0.997321
14.1952 0.997514
14.3802 0.997686
14.5653 0.997837
14.7504 0.997972
14.9355 0.998091
15.1205 0.998196
15.3056 0.998291
15.4907 0.998376
15.6758 0.998454
15.8609 0.998526
16.0459 0.998593
16.2310 0.998658
16.4161 0.998722
16.6012 0.998784
16.7862 0.998847
16.9713 0.998911
17.1564 0.998975
17.3415 0.999040
17.5265 0.999106
17.7116 0.999173
17.8967 0.999240
18.0818 0.999306
18.2668 0.999371
18.4519 0.999435
18.6370 0.999497
18.8221 0.999555
19.0071 0.999610
19.1922 0.999662
19.3773 0.999709
19.5624 0.999753
19.7474 0.999792
19.9325 0.999826
20.1176 0.999857
20.3027 0.999883
20.4878 0.999905
20.6728 0.999924
20.8579 0.999940
21.0430 0.999954
21.2281 0.999964
21.4131 0.999973
21.5982 0.999980
21.7833 0.999985
21.9684 0.999989
22.1534 0.999993
22.3385 0.999995
22.5236 0.999997
22.7087 0.999998
22.8937 0.999999
23.0788 1.000000


==> cdf_data_all/cdf_RadNav_Baseline.dat <==
# RadNav -- Baseline
# n_samples = 351, n_points = 300
sinr_dB cdf
-31.0979 0.000002
-30.9372 0.000006
-30.7764 0.000009
-30.6157 0.000014
-30.4550 0.000019
-30.2942 0.000026
-30.1335 0.000034
-29.9728 0.000044
-29.8120 0.000056
-29.6513 0.000070
-29.4906 0.000086
-29.3298 0.000106
-29.1691 0.000129
-29.0084 0.000156
-28.8476 0.000188
-28.6869 0.000225
-28.5262 0.000268
-28.3654 0.000317
-28.2047 0.000374
-28.0440 0.000439
-27.8832 0.000513
-27.7225 0.000598
-27.5618 0.000694
-27.4010 0.000802
-27.2403 0.000923
-27.0795 0.001060
-26.9188 0.001212
-26.7581 0.001382
-26.5973 0.001570
-26.4366 0.001778
-26.2759 0.002008
-26.1151 0.002260
-25.9544 0.002537
-25.7937 0.002839
-25.6329 0.003169
-25.4722 0.003527
-25.3115 0.003915
-25.1507 0.004334
-24.9900 0.004786
-24.8293 0.005273
-24.6685 0.005795
-24.5078 0.006354
-24.3471 0.006952
-24.1863 0.007590
-24.0256 0.008269
-23.8649 0.008992
-23.7041 0.009758
-23.5434 0.010571
-23.3827 0.011431
-23.2219 0.012341
-23.0612 0.013301
-22.9005 0.014313
-22.7397 0.015380
-22.5790 0.016503
-22.4183 0.017685
-22.2575 0.018926
-22.0968 0.020231
-21.9361 0.021600
-21.7753 0.023036
-21.6146 0.024543
-21.4539 0.026121
-21.2931 0.027775
-21.1324 0.029507
-20.9717 0.031321
-20.8109 0.033218
-20.6502 0.035203
-20.4895 0.037279
-20.3287 0.039449
-20.1680 0.041717
-20.0073 0.044087
-19.8465 0.046562
-19.6858 0.049145
-19.5251 0.051841
-19.3643 0.054654
-19.2036 0.057586
-19.0429 0.060642
-18.8821 0.063825
-18.7214 0.067139
-18.5607 0.070586
-18.3999 0.074171
-18.2392 0.077896
-18.0785 0.081764
-17.9177 0.085777
-17.7570 0.089936
-17.5963 0.094245
-17.4355 0.098703
-17.2748 0.103311
-17.1141 0.108071
-16.9533 0.112982
-16.7926 0.118043
-16.6319 0.123253
-16.4711 0.128611
-16.3104 0.134114
-16.1497 0.139760
-15.9889 0.145546
-15.8282 0.151469
-15.6675 0.157525
-15.5067 0.163710
-15.3460 0.170019
-15.1852 0.176448
-15.0245 0.182993
-14.8638 0.189647
-14.7030 0.196408
-14.5423 0.203269
-14.3816 0.210225
-14.2208 0.217273
-14.0601 0.224407
-13.8994 0.231623
-13.7386 0.238917
-13.5779 0.246285
-13.4172 0.253724
-13.2564 0.261229
-13.0957 0.268798
-12.9350 0.276429
-12.7742 0.284119
-12.6135 0.291866
-12.4528 0.299667
-12.2920 0.307522
-12.1313 0.315428
-11.9706 0.323386
-11.8098 0.331392
-11.6491 0.339446
-11.4884 0.347548
-11.3276 0.355695
-11.1669 0.363887
-11.0062 0.372123
-10.8454 0.380400
-10.6847 0.388718
-10.5240 0.397074
-10.3632 0.405466
-10.2025 0.413893
-10.0418 0.422352
-9.8810 0.430840
-9.7203 0.439354
-9.5596 0.447892
-9.3988 0.456449
-9.2381 0.465022
-9.0774 0.473607
-8.9166 0.482201
-8.7559 0.490799
-8.5952 0.499397
-8.4344 0.507991
-8.2737 0.516577
-8.1130 0.525150
-7.9522 0.533707
-7.7915 0.542244
-7.6308 0.550755
-7.4700 0.559238
-7.3093 0.567688
-7.1486 0.576101
-6.9878 0.584475
-6.8271 0.592805
-6.6664 0.601089
-6.5056 0.609323
-6.3449 0.617504
-6.1842 0.625629
-6.0234 0.633695
-5.8627 0.641699
-5.7020 0.649640
-5.5412 0.657513
-5.3805 0.665317
-5.2198 0.673049
-5.0590 0.680706
-4.8983 0.688286
-4.7376 0.695786
-4.5768 0.703205
-4.4161 0.710539
-4.2554 0.717785
-4.0946 0.724943
-3.9339 0.732009
-3.7731 0.738982
-3.6124 0.745858
-3.4517 0.752637
-3.2910 0.759315
-3.1302 0.765892
-2.9695 0.772365
-2.8087 0.778733
-2.6480 0.784995
-2.4873 0.791150
-2.3265 0.797196
-2.1658 0.803134
-2.0051 0.808962
-1.8443 0.814680
-1.6836 0.820289
-1.5229 0.825788
-1.3621 0.831178
-1.2014 0.836459
-1.0407 0.841632
-0.8799 0.846697
-0.7192 0.851656
-0.5585 0.856509
-0.3977 0.861258
-0.2370 0.865903
-0.0763 0.870446
0.0845 0.874887
0.2452 0.879228
0.4059 0.883470
0.5667 0.887613
0.7274 0.891658
0.8881 0.895606
1.0489 0.899458
1.2096 0.903214
1.3703 0.906876
1.5311 0.910442
1.6918 0.913915
1.8525 0.917294
2.0133 0.920579
2.1740 0.923770
2.3347 0.926869
2.4955 0.929875
2.6562 0.932789
2.8169 0.935611
2.9777 0.938342
3.1384 0.940982
3.2991 0.943531
3.4599 0.945991
3.6206 0.948364
3.7813 0.950648
3.9421 0.952848
4.1028 0.954963
4.2635 0.956995
4.4243 0.958947
4.5850 0.960820
4.7457 0.962617
4.9065 0.964339
5.0672 0.965990
5.2279 0.967572
5.3887 0.969087
5.5494 0.970539
5.7101 0.971929
5.8709 0.973262
6.0316 0.974539
6.1923 0.975764
6.3531 0.976939
6.5138 0.978067
6.6745 0.979150
6.8353 0.980191
6.9960 0.981192
7.1567 0.982155
7.3175 0.983082
7.4782 0.983976
7.6389 0.984837
7.7997 0.985668
7.9604 0.986468
8.1211 0.987241
8.2819 0.987985
8.4426 0.988703
8.6034 0.989395
8.7641 0.990061
8.9248 0.990701
9.0856 0.991317
9.2463 0.991908
9.4070 0.992474
9.5678 0.993015
9.7285 0.993532
9.8892 0.994025
10.0500 0.994494
10.2107 0.994938
10.3714 0.995358
10.5322 0.995755
10.6929 0.996129
10.8536 0.996479
11.0144 0.996807
11.1751 0.997113
11.3358 0.997397
11.4966 0.997661
11.6573 0.997904
11.8180 0.998128
11.9788 0.998333
12.1395 0.998521
12.3002 0.998692
12.4610 0.998847
12.6217 0.998988
12.7824 0.999114
12.9432 0.999227
13.1039 0.999329
13.2646 0.999419
13.4254 0.999499
13.5861 0.999570
13.7468 0.999632
13.9076 0.999687
14.0683 0.999734
14.2290 0.999776
14.3898 0.999812
14.5505 0.999843
14.7112 0.999869
14.8720 0.999892
15.0327 0.999911
15.1934 0.999928
15.3542 0.999942
15.5149 0.999953
15.6756 0.999963
15.8364 0.999971
15.9971 0.999978
16.1578 0.999984
16.3186 0.999988
16.4793 0.999992
16.6400 0.999995
16.8008 0.999998
16.9615 1.000000


==> cdf_data_all/cdf_RadNav_InfraFull.dat <==
# RadNav -- Infra Full RF
# n_samples = 351, n_points = 300
sinr_dB cdf
-26.6787 0.000002
-26.5264 0.000005
-26.3740 0.000008
-26.2217 0.000013
-26.0694 0.000018
-25.9170 0.000025
-25.7647 0.000033
-25.6124 0.000044
-25.4600 0.000057
-25.3077 0.000073
-25.1554 0.000092
-25.0030 0.000116
-24.8507 0.000144
-24.6984 0.000178
-24.5460 0.000218
-24.3937 0.000265
-24.2414 0.000322
-24.0890 0.000388
-23.9367 0.000464
-23.7844 0.000554
-23.6320 0.000657
-23.4797 0.000775
-23.3274 0.000911
-23.1750 0.001065
-23.0227 0.001240
-22.8703 0.001437
-22.7180 0.001659
-22.5657 0.001908
-22.4133 0.002184
-22.2610 0.002491
-22.1087 0.002830
-21.9563 0.003204
-21.8040 0.003614
-21.6517 0.004062
-21.4993 0.004550
-21.3470 0.005080
-21.1947 0.005654
-21.0423 0.006273
-20.8900 0.006939
-20.7377 0.007653
-20.5853 0.008416
-20.4330 0.009231
-20.2807 0.010098
-20.1283 0.011018
-19.9760 0.011992
-19.8237 0.013021
-19.6713 0.014106
-19.5190 0.015246
-19.3667 0.016443
-19.2143 0.017697
-19.0620 0.019007
-18.9097 0.020374
-18.7573 0.021798
-18.6050 0.023278
-18.4527 0.024815
-18.3003 0.026408
-18.1480 0.028056
-17.9957 0.029759
-17.8433 0.031518
-17.6910 0.033330
-17.5386 0.035197
-17.3863 0.037119
-17.2340 0.039094
-17.0816 0.041124
-16.9293 0.043209
-16.7770 0.045350
-16.6246 0.047547
-16.4723 0.049801
-16.3200 0.052114
-16.1676 0.054489
-16.0153 0.056926
-15.8630 0.059427
-15.7106 0.061996
-15.5583 0.064635
-15.4060 0.067346
-15.2536 0.070132
-15.1013 0.072996
-14.9490 0.075941
-14.7966 0.078970
-14.6443 0.082085
-14.4920 0.085288
-14.3396 0.088583
-14.1873 0.091970
-14.0350 0.095452
-13.8826 0.099030
-13.7303 0.102705
-13.5780 0.106477
-13.4256 0.110346
-13.2733 0.114313
-13.1210 0.118376
-12.9686 0.122535
-12.8163 0.126788
-12.6639 0.131133
-12.5116 0.135568
-12.3593 0.140092
-12.2069 0.144702
-12.0546 0.149395
-11.9023 0.154171
-11.7499 0.159026
-11.5976 0.163958
-11.4453 0.168967
-11.2929 0.174052
-11.1406 0.179210
-10.9883 0.184442
-10.8359 0.189749
-10.6836 0.195132
-10.5313 0.200591
-10.3789 0.206129
-10.2266 0.211750
-10.0743 0.217455
-9.9219 0.223251
-9.7696 0.229140
-9.6173 0.235127
-9.4649 0.241219
-9.3126 0.247421
-9.1603 0.253738
-9.0079 0.260176
-8.8556 0.266741
-8.7033 0.273438
-8.5509 0.280273
-8.3986 0.287251
-8.2463 0.294376
-8.0939 0.301652
-7.9416 0.309083
-7.7893 0.316671
-7.6369 0.324418
-7.4846 0.332325
-7.3322 0.340393
-7.1799 0.348621
-7.0276 0.357007
-6.8752 0.365549
-6.7229 0.374244
-6.5706 0.383087
-6.4182 0.392073
-6.2659 0.401197
-6.1136 0.410451
-5.9612 0.419827
-5.8089 0.429318
-5.6566 0.438914
-5.5042 0.448605
-5.3519 0.458381
-5.1996 0.468232
-5.0472 0.478145
-4.8949 0.488111
-4.7426 0.498117
-4.5902 0.508152
-4.4379 0.518205
-4.2856 0.528264
-4.1332 0.538320
-3.9809 0.548360
-3.8286 0.558376
-3.6762 0.568359
-3.5239 0.578298
-3.3716 0.588187
-3.2192 0.598017
-3.0669 0.607783
-2.9146 0.617477
-2.7622 0.627093
-2.6099 0.636628
-2.4576 0.646075
-2.3052 0.655430
-2.1529 0.664690
-2.0005 0.673851
-1.8482 0.682907
-1.6959 0.691856
-1.5435 0.700694
-1.3912 0.709417
-1.2389 0.718020
-1.0865 0.726501
-0.9342 0.734855
-0.7819 0.743078
-0.6295 0.751165
-0.4772 0.759114
-0.3249 0.766919
-0.1725 0.774577
-0.0202 0.782084
0.1321 0.789437
0.2845 0.796633
0.4368 0.803670
0.5891 0.810544
0.7415 0.817254
0.8938 0.823799
1.0461 0.830178
1.1985 0.836389
1.3508 0.842434
1.5031 0.848312
1.6555 0.854024
1.8078 0.859571
1.9601 0.864955
2.1125 0.870178
2.2648 0.875241
2.4171 0.880147
2.5695 0.884898
2.7218 0.889497
2.8742 0.893947
3.0265 0.898252
3.1788 0.902414
3.3312 0.906437
3.4835 0.910324
3.6358 0.914079
3.7882 0.917705
3.9405 0.921207
4.0928 0.924589
4.2452 0.927854
4.3975 0.931007
4.5498 0.934051
4.7022 0.936990
4.8545 0.939828
5.0068 0.942569
5.1592 0.945217
5.3115 0.947775
5.4638 0.950246
5.6162 0.952634
5.7685 0.954940
5.9208 0.957168
6.0732 0.959320
6.2255 0.961398
6.3778 0.963404
6.5302 0.965339
6.6825 0.967205
6.8348 0.969003
6.9872 0.970734
7.1395 0.972398
7.2918 0.973996
7.4442 0.975529
7.5965 0.976997
7.7489 0.978402
7.9012 0.979743
8.0535 0.981021
8.2059 0.982237
8.3582 0.983391
8.5105 0.984485
8.6629 0.985520
8.8152 0.986497
8.9675 0.987417
9.1199 0.988282
9.2722 0.989094
9.4245 0.989854
9.5769 0.990564
9.7292 0.991227
9.8815 0.991845
10.0339 0.992420
10.1862 0.992955
10.3385 0.993451
10.4909 0.993912
10.6432 0.994340
10.7955 0.994737
10.9479 0.995106
11.1002 0.995448
11.2525 0.995766
11.4049 0.996062
11.5572 0.996339
11.7095 0.996596
11.8619 0.996837
12.0142 0.997063
12.1665 0.997275
12.3189 0.997474
12.4712 0.997662
12.6235 0.997838
12.7759 0.998005
12.9282 0.998163
13.0806 0.998311
13.2329 0.998451
13.3852 0.998583
13.5376 0.998708
13.6899 0.998824
13.8422 0.998934
13.9946 0.999037
14.1469 0.999133
14.2992 0.999222
14.4516 0.999305
14.6039 0.999381
14.7562 0.999451
14.9086 0.999516
15.0609 0.999575
15.2132 0.999628
15.3656 0.999676
15.5179 0.999720
15.6702 0.999758
15.8226 0.999793
15.9749 0.999824
16.1272 0.999850
16.2796 0.999874
16.4319 0.999894
16.5842 0.999912
16.7366 0.999927
16.8889 0.999940
17.0412 0.999951
17.1936 0.999961
17.3459 0.999968
17.4982 0.999975
17.6506 0.999981
17.8029 0.999985
17.9552 0.999989
18.1076 0.999992
18.2599 0.999994
18.4123 0.999996
18.5646 0.999998
18.7169 0.999999
18.8693 1.000000


==> cdf_data_all/cdf_RadNav_InfraSite.dat <==
# RadNav -- Infra Site Only
# n_samples = 351, n_points = 300
sinr_dB cdf
-35.3690 0.000001
-35.2099 0.000003
-35.0509 0.000005
-34.8918 0.000008
-34.7327 0.000012
-34.5736 0.000016
-34.4146 0.000022
-34.2555 0.000028
-34.0964 0.000037
-33.9373 0.000047
-33.7782 0.000059
-33.6192 0.000074
-33.4601 0.000091
-33.3010 0.000112
-33.1419 0.000137
-32.9828 0.000166
-32.8238 0.000200
-32.6647 0.000239
-32.5056 0.000285
-32.3465 0.000337
-32.1874 0.000397
-32.0284 0.000465
-31.8693 0.000542
-31.7102 0.000629
-31.5511 0.000726
-31.3920 0.000834
-31.2330 0.000954
-31.0739 0.001086
-30.9148 0.001231
-30.7557 0.001390
-30.5966 0.001563
-30.4376 0.001750
-30.2785 0.001953
-30.1194 0.002171
-29.9603 0.002404
-29.8012 0.002654
-29.6422 0.002920
-29.4831 0.003203
-29.3240 0.003502
-29.1649 0.003818
-29.0058 0.004152
-28.8468 0.004503
-28.6877 0.004871
-28.5286 0.005257
-28.3695 0.005662
-28.2104 0.006086
-28.0514 0.006528
-27.8923 0.006991
-27.7332 0.007474
-27.5741 0.007979
-27.4150 0.008507
-27.2560 0.009059
-27.0969 0.009636
-26.9378 0.010242
-26.7787 0.010876
-26.6197 0.011543
-26.4606 0.012245
-26.3015 0.012984
-26.1424 0.013763
-25.9833 0.014587
-25.8243 0.015459
-25.6652 0.016384
-25.5061 0.017364
-25.3470 0.018406
-25.1879 0.019513
-25.0289 0.020690
-24.8698 0.021943
-24.7107 0.023275
-24.5516 0.024692
-24.3925 0.026199
-24.2335 0.027799
-24.0744 0.029498
-23.9153 0.031299
-23.7562 0.033207
-23.5971 0.035225
-23.4381 0.037357
-23.2790 0.039605
-23.1199 0.041972
-22.9608 0.044460
-22.8017 0.047072
-22.6427 0.049809
-22.4836 0.052672
-22.3245 0.055664
-22.1654 0.058784
-22.0063 0.062034
-21.8473 0.065414
-21.6882 0.068925
-21.5291 0.072567
-21.3700 0.076340
-21.2109 0.080245
-21.0519 0.084282
-20.8928 0.088450
-20.7337 0.092750
-20.5746 0.097182
-20.4155 0.101746
-20.2565 0.106440
-20.0974 0.111266
-19.9383 0.116223
-19.7792 0.121310
-19.6201 0.126527
-19.4611 0.131873
-19.3020 0.137348
-19.1429 0.142950
-18.9838 0.148679
-18.8247 0.154533
-18.6657 0.160510
-18.5066 0.166609
-18.3475 0.172827
-18.1884 0.179163
-18.0294 0.185614
-17.8703 0.192177
-17.7112 0.198850
-17.5521 0.205628
-17.3930 0.212509
-17.2340 0.219490
-17.0749 0.226566
-16.9158 0.233735
-16.7567 0.240993
-16.5976 0.248336
-16.4386 0.255761
-16.2795 0.263266
-16.1204 0.270846
-15.9613 0.278501
-15.8022 0.286228
-15.6432 0.294025
-15.4841 0.301891
-15.3250 0.309826
-15.1659 0.317830
-15.0068 0.325902
-14.8478 0.334045
-14.6887 0.342258
-14.5296 0.350545
-14.3705 0.358907
-14.2114 0.367347
-14.0524 0.375867
-13.8933 0.384471
-13.7342 0.393162
-13.5751 0.401942
-13.4160 0.410814
-13.2570 0.419782
-13.0979 0.428848
-12.9388 0.438014
-12.7797 0.447282
-12.6206 0.456654
-12.4616 0.466129
-12.3025 0.475708
-12.1434 0.485390
-11.9843 0.495173
-11.8252 0.505054
-11.6662 0.515029
-11.5071 0.525093
-11.3480 0.535242
-11.1889 0.545466
-11.0299 0.555758
-10.8708 0.566109
-10.7117 0.576507
-10.5526 0.586942
-10.3935 0.597400
-10.2345 0.607867
-10.0754 0.618329
-9.9163 0.628772
-9.7572 0.639178
-9.5981 0.649532
-9.4391 0.659819
-9.2800 0.670020
-9.1209 0.680121
-8.9618 0.690106
-8.8027 0.699959
-8.6437 0.709665
-8.4846 0.719212
-8.3255 0.728586
-8.1664 0.737775
-8.0073 0.746771
-7.8483 0.755563
-7.6892 0.764144
-7.5301 0.772507
-7.3710 0.780649
-7.2119 0.788565
-7.0529 0.796254
-6.8938 0.803714
-6.7347 0.810945
-6.5756 0.817950
-6.4165 0.824731
-6.2575 0.831289
-6.0984 0.837629
-5.9393 0.843755
-5.7802 0.849672
-5.6211 0.855385
-5.4621 0.860899
-5.3030 0.866218
-5.1439 0.871349
-4.9848 0.876297
-4.8257 0.881066
-4.6667 0.885662
-4.5076 0.890090
-4.3485 0.894355
-4.1894 0.898462
-4.0303 0.902415
-3.8713 0.906218
-3.7122 0.909878
-3.5531 0.913397
-3.3940 0.916781
-3.2349 0.920036
-3.0759 0.923164
-2.9168 0.926172
-2.7577 0.929065
-2.5986 0.931846
-2.4396 0.934522
-2.2805 0.937098
-2.1214 0.939578
-1.9623 0.941966
-1.8032 0.944269
-1.6442 0.946490
-1.4851 0.948634
-1.3260 0.950704
-1.1669 0.952704
-1.0078 0.954637
-0.8488 0.956507
-0.6897 0.958316
-0.5306 0.960065
-0.3715 0.961757
-0.2124 0.963394
-0.0534 0.964977
0.1057 0.966506
0.2648 0.967983
0.4239 0.969408
0.5830 0.970783
0.7420 0.972107
0.9011 0.973381
1.0602 0.974606
1.2193 0.975783
1.3784 0.976913
1.5374 0.977997
1.6965 0.979036
1.8556 0.980031
2.0147 0.980984
2.1738 0.981897
2.3328 0.982771
2.4919 0.983608
2.6510 0.984410
2.8101 0.985179
2.9692 0.985917
3.1282 0.986625
3.2873 0.987306
3.4464 0.987961
3.6055 0.988592
3.7646 0.989200
3.9236 0.989786
4.0827 0.990353
4.2418 0.990900
4.4009 0.991428
4.5600 0.991940
4.7190 0.992433
4.8781 0.992911
5.0372 0.993371
5.1963 0.993816
5.3554 0.994244
5.5144 0.994656
5.6735 0.995051
5.8326 0.995430
5.9917 0.995792
6.1507 0.996137
6.3098 0.996465
6.4689 0.996776
6.6280 0.997069
6.7871 0.997346
6.9461 0.997605
7.1052 0.997847
7.2643 0.998072
7.4234 0.998281
7.5825 0.998473
7.7415 0.998650
7.9006 0.998811
8.0597 0.998958
8.2188 0.999091
8.3779 0.999211
8.5369 0.999318
8.6960 0.999414
8.8551 0.999498
9.0142 0.999573
9.1733 0.999639
9.3323 0.999696
9.4914 0.999746
9.6505 0.999788
9.8096 0.999825
9.9687 0.999856
10.1277 0.999883
10.2868 0.999905
10.4459 0.999924
10.6050 0.999940
10.7641 0.999953
10.9231 0.999963
11.0822 0.999972
11.2413 0.999979
11.4004 0.999985
11.5595 0.999989
11.7185 0.999993
11.8776 0.999996
12.0367 0.999998
12.1958 1.000000


==> cdf_data_all/cdf_Radiolo_Baseline.dat <==
# Radiolo -- Baseline
# n_samples = 380, n_points = 300
sinr_dB cdf
-32.6704 0.000002
-32.5026 0.000004
-32.3347 0.000007
-32.1669 0.000011
-31.9991 0.000015
-31.8313 0.000021
-31.6635 0.000028
-31.4957 0.000037
-31.3278 0.000048
-31.1600 0.000061
-30.9922 0.000076
-30.8244 0.000095
-30.6566 0.000118
-30.4888 0.000144
-30.3209 0.000176
-30.1531 0.000212
-29.9853 0.000255
-29.8175 0.000305
-29.6497 0.000362
-29.4818 0.000428
-29.3140 0.000503
-29.1462 0.000589
-28.9784 0.000686
-28.8106 0.000795
-28.6428 0.000917
-28.4749 0.001053
-28.3071 0.001204
-28.1393 0.001372
-27.9715 0.001557
-27.8037 0.001761
-27.6359 0.001984
-27.4680 0.002227
-27.3002 0.002492
-27.1324 0.002779
-26.9646 0.003090
-26.7968 0.003426
-26.6290 0.003788
-26.4611 0.004177
-26.2933 0.004594
-26.1255 0.005041
-25.9577 0.005518
-25.7899 0.006027
-25.6220 0.006569
-25.4542 0.007145
-25.2864 0.007757
-25.1186 0.008405
-24.9508 0.009091
-24.7830 0.009816
-24.6151 0.010582
-24.4473 0.011389
-24.2795 0.012239
-24.1117 0.013134
-23.9439 0.014074
-23.7761 0.015061
-23.6082 0.016097
-23.4404 0.017182
-23.2726 0.018319
-23.1048 0.019508
-22.9370 0.020752
-22.7691 0.022051
-22.6013 0.023408
-22.4335 0.024824
-22.2657 0.026301
-22.0979 0.027841
-21.9301 0.029446
-21.7622 0.031118
-21.5944 0.032858
-21.4266 0.034668
-21.2588 0.036551
-21.0910 0.038509
-20.9232 0.040543
-20.7553 0.042655
-20.5875 0.044849
-20.4197 0.047125
-20.2519 0.049487
-20.0841 0.051936
-19.9163 0.054475
-19.7484 0.057108
-19.5806 0.059836
-19.4128 0.062663
-19.2450 0.065592
-19.0772 0.068627
-18.9094 0.071773
-18.7415 0.075032
-18.5737 0.078409
-18.4059 0.081911
-18.2381 0.085540
-18.0703 0.089303
-17.9024 0.093204
-17.7346 0.097249
-17.5668 0.101443
-17.3990 0.105791
-17.2312 0.110298
-17.0634 0.114969
-16.8955 0.119806
-16.7277 0.124815
-16.5599 0.129999
-16.3921 0.135358
-16.2243 0.140895
-16.0565 0.146611
-15.8886 0.152506
-15.7208 0.158580
-15.5530 0.164830
-15.3852 0.171256
-15.2174 0.177855
-15.0495 0.184624
-14.8817 0.191560
-14.7139 0.198660
-14.5461 0.205919
-14.3783 0.213335
-14.2105 0.220904
-14.0426 0.228622
-13.8748 0.236487
-13.7070 0.244496
-13.5392 0.252647
-13.3714 0.260937
-13.2036 0.269366
-13.0357 0.277931
-12.8679 0.286633
-12.7001 0.295471
-12.5323 0.304443
-12.3645 0.313550
-12.1967 0.322790
-12.0288 0.332162
-11.8610 0.341665
-11.6932 0.351296
-11.5254 0.361053
-11.3576 0.370931
-11.1897 0.380926
-11.0219 0.391032
-10.8541 0.401242
-10.6863 0.411548
-10.5185 0.421943
-10.3507 0.432414
-10.1828 0.442952
-10.0150 0.453546
-9.8472 0.464182
-9.6794 0.474849
-9.5116 0.485533
-9.3438 0.496221
-9.1759 0.506899
-9.0081 0.517555
-8.8403 0.528175
-8.6725 0.538749
-8.5047 0.549265
-8.3369 0.559711
-8.1690 0.570080
-8.0012 0.580361
-7.8334 0.590548
-7.6656 0.600634
-7.4978 0.610613
-7.3299 0.620482
-7.1621 0.630237
-6.9943 0.639875
-6.8265 0.649394
-6.6587 0.658794
-6.4909 0.668072
-6.3230 0.677229
-6.1552 0.686265
-5.9874 0.695178
-5.8196 0.703968
-5.6518 0.712635
-5.4840 0.721177
-5.3161 0.729593
-5.1483 0.737881
-4.9805 0.746039
-4.8127 0.754064
-4.6449 0.761953
-4.4770 0.769703
-4.3092 0.777309
-4.1414 0.784768
-3.9736 0.792076
-3.8058 0.799229
-3.6380 0.806223
-3.4701 0.813054
-3.3023 0.819720
-3.1345 0.826218
-2.9667 0.832546
-2.7989 0.838702
-2.6311 0.844687
-2.4632 0.850499
-2.2954 0.856140
-2.1276 0.861611
-1.9598 0.866916
-1.7920 0.872057
-1.6242 0.877038
-1.4563 0.881863
-1.2885 0.886538
-1.1207 0.891067
-0.9529 0.895456
-0.7851 0.899712
-0.6172 0.903839
-0.4494 0.907844
-0.2816 0.911731
-0.1138 0.915507
0.0540 0.919177
0.2218 0.922744
0.3897 0.926212
0.5575 0.929586
0.7253 0.932867
0.8931 0.936058
1.0609 0.939160
1.2287 0.942174
1.3966 0.945100
1.5644 0.947938
1.7322 0.950686
1.9000 0.953344
2.0678 0.955911
2.2356 0.958384
2.4035 0.960763
2.5713 0.963045
2.7391 0.965228
2.9069 0.967313
3.0747 0.969297
3.2426 0.971181
3.4104 0.972964
3.5782 0.974647
3.7460 0.976230
3.9138 0.977716
4.0816 0.979107
4.2495 0.980405
4.4173 0.981614
4.5851 0.982737
4.7529 0.983779
4.9207 0.984743
5.0885 0.985635
5.2564 0.986459
5.4242 0.987221
5.5920 0.987925
5.7598 0.988576
5.9276 0.989178
6.0954 0.989738
6.2633 0.990258
6.4311 0.990744
6.5989 0.991198
6.7667 0.991625
6.9345 0.992027
7.1024 0.992408
7.2702 0.992771
7.4380 0.993116
7.6058 0.993447
7.7736 0.993764
7.9414 0.994069
8.1093 0.994364
8.2771 0.994648
8.4449 0.994924
8.6127 0.995191
8.7805 0.995449
8.9483 0.995699
9.1162 0.995941
9.2840 0.996176
9.4518 0.996403
9.6196 0.996623
9.7874 0.996835
9.9552 0.997039
10.1231 0.997236
10.2909 0.997426
10.4587 0.997607
10.6265 0.997781
10.7943 0.997948
10.9622 0.998107
11.1300 0.998258
11.2978 0.998402
11.4656 0.998539
11.6334 0.998668
11.8012 0.998789
11.9691 0.998903
12.1369 0.999010
12.3047 0.999110
12.4725 0.999203
12.6403 0.999289
12.8081 0.999368
12.9760 0.999441
13.1438 0.999508
13.3116 0.999568
13.4794 0.999623
13.6472 0.999673
13.8151 0.999717
13.9829 0.999757
14.1507 0.999792
14.3185 0.999823
14.4863 0.999850
14.6541 0.999874
14.8220 0.999895
14.9898 0.999913
15.1576 0.999928
15.3254 0.999941
15.4932 0.999952
15.6610 0.999961
15.8289 0.999969
15.9967 0.999976
16.1645 0.999981
16.3323 0.999986
16.5001 0.999989
16.6679 0.999992
16.8358 0.999994
17.0036 0.999996
17.1714 0.999998
17.3392 0.999999
17.5070 1.000000


==> cdf_data_all/cdf_Radiolo_InfraFull.dat <==
# Radiolo -- Infra Full RF
# n_samples = 380, n_points = 300
sinr_dB cdf
-26.3000 0.000001
-26.1483 0.000003
-25.9965 0.000005
-25.8447 0.000008
-25.6930 0.000011
-25.5412 0.000015
-25.3895 0.000020
-25.2377 0.000027
-25.0860 0.000034
-24.9342 0.000044
-24.7825 0.000056
-24.6307 0.000070
-24.4790 0.000086
-24.3272 0.000107
-24.1754 0.000131
-24.0237 0.000160
-23.8719 0.000194
-23.7202 0.000234
-23.5684 0.000282
-23.4167 0.000337
-23.2649 0.000401
-23.1132 0.000475
-22.9614 0.000561
-22.8097 0.000659
-22.6579 0.000772
-22.5061 0.000900
-22.3544 0.001045
-22.2026 0.001209
-22.0509 0.001394
-21.8991 0.001601
-21.7474 0.001832
-21.5956 0.002090
-21.4439 0.002375
-21.2921 0.002690
-21.1404 0.003036
-20.9886 0.003416
-20.8369 0.003832
-20.6851 0.004285
-20.5333 0.004776
-20.3816 0.005308
-20.2298 0.005882
-20.0781 0.006500
-19.9263 0.007163
-19.7746 0.007873
-19.6228 0.008630
-19.4711 0.009436
-19.3193 0.010292
-19.1676 0.011199
-19.0158 0.012158
-18.8640 0.013171
-18.7123 0.014237
-18.5605 0.015357
-18.4088 0.016532
-18.2570 0.017764
-18.1053 0.019052
-17.9535 0.020397
-17.8018 0.021800
-17.6500 0.023261
-17.4983 0.024781
-17.3465 0.026360
-17.1947 0.027999
-17.0430 0.029699
-16.8912 0.031458
-16.7395 0.033279
-16.5877 0.035161
-16.4360 0.037105
-16.2842 0.039110
-16.1325 0.041178
-15.9807 0.043307
-15.8290 0.045499
-15.6772 0.047753
-15.5254 0.050070
-15.3737 0.052449
-15.2219 0.054892
-15.0702 0.057398
-14.9184 0.059969
-14.7667 0.062605
-14.6149 0.065308
-14.4632 0.068077
-14.3114 0.070917
-14.1597 0.073828
-14.0079 0.076813
-13.8562 0.079875
-13.7044 0.083017
-13.5526 0.086244
-13.4009 0.089558
-13.2491 0.092966
-13.0974 0.096472
-12.9456 0.100081
-12.7939 0.103799
-12.6421 0.107631
-12.4904 0.111583
-12.3386 0.115662
-12.1869 0.119872
-12.0351 0.124219
-11.8833 0.128708
-11.7316 0.133345
-11.5798 0.138133
-11.4281 0.143077
-11.2763 0.148178
-11.1246 0.153441
-10.9728 0.158866
-10.8211 0.164455
-10.6693 0.170208
-10.5176 0.176125
-10.3658 0.182204
-10.2140 0.188444
-10.0623 0.194843
-9.9105 0.201399
-9.7588 0.208107
-9.6070 0.214965
-9.4553 0.221969
-9.3035 0.229116
-9.1518 0.236402
-9.0000 0.243823
-8.8483 0.251375
-8.6965 0.259056
-8.5447 0.266861
-8.3930 0.274789
-8.2412 0.282835
-8.0895 0.290999
-7.9377 0.299277
-7.7860 0.307667
-7.6342 0.316167
-7.4825 0.324775
-7.3307 0.333490
-7.1790 0.342309
-7.0272 0.351231
-6.8755 0.360252
-6.7237 0.369370
-6.5719 0.378582
-6.4202 0.387886
-6.2684 0.397277
-6.1167 0.406751
-5.9649 0.416304
-5.8132 0.425930
-5.6614 0.435623
-5.5097 0.445378
-5.3579 0.455187
-5.2062 0.465044
-5.0544 0.474941
-4.9026 0.484869
-4.7509 0.494820
-4.5991 0.504786
-4.4474 0.514758
-4.2956 0.524727
-4.1439 0.534684
-3.9921 0.544621
-3.8404 0.554528
-3.6886 0.564397
-3.5369 0.574221
-3.3851 0.583991
-3.2333 0.593700
-3.0816 0.603342
-2.9298 0.612910
-2.7781 0.622399
-2.6263 0.631803
-2.4746 0.641118
-2.3228 0.650340
-2.1711 0.659466
-2.0193 0.668492
-1.8676 0.677417
-1.7158 0.686238
-1.5640 0.694954
-1.4123 0.703562
-1.2605 0.712061
-1.1088 0.720450
-0.9570 0.728727
-0.8053 0.736891
-0.6535 0.744941
-0.5018 0.752873
-0.3500 0.760687
-0.1983 0.768380
-0.0465 0.775950
0.1052 0.783393
0.2570 0.790708
0.4088 0.797892
0.5605 0.804941
0.7123 0.811852
0.8640 0.818623
1.0158 0.825251
1.1675 0.831733
1.3193 0.838067
1.4710 0.844252
1.6228 0.850285
1.7745 0.856166
1.9263 0.861894
2.0781 0.867468
2.2298 0.872890
2.3816 0.878159
2.5333 0.883277
2.6851 0.888244
2.8368 0.893064
2.9886 0.897739
3.1403 0.902270
3.2921 0.906660
3.4438 0.910911
3.5956 0.915027
3.7474 0.919010
3.8991 0.922863
4.0509 0.926587
4.2026 0.930186
4.3544 0.933661
4.5061 0.937015
4.6579 0.940249
4.8096 0.943365
4.9614 0.946364
5.1131 0.949248
5.2649 0.952018
5.4167 0.954676
5.5684 0.957222
5.7202 0.959658
5.8719 0.961986
6.0237 0.964206
6.1754 0.966321
6.3272 0.968332
6.4789 0.970243
6.6307 0.972053
6.7824 0.973768
6.9342 0.975389
7.0860 0.976919
7.2377 0.978361
7.3895 0.979719
7.5412 0.980997
7.6930 0.982197
7.8447 0.983324
7.9965 0.984381
8.1482 0.985373
8.3000 0.986302
8.4517 0.987172
8.6035 0.987988
8.7552 0.988751
8.9070 0.989467
9.0588 0.990137
9.2105 0.990765
9.3623 0.991353
9.5140 0.991904
9.6658 0.992421
9.8175 0.992906
9.9693 0.993361
10.1210 0.993788
10.2728 0.994188
10.4245 0.994564
10.5763 0.994917
10.7281 0.995249
10.8798 0.995560
11.0316 0.995853
11.1833 0.996129
11.3351 0.996388
11.4868 0.996632
11.6386 0.996861
11.7903 0.997078
11.9421 0.997282
12.0938 0.997474
12.2456 0.997655
12.3974 0.997826
12.5491 0.997987
12.7009 0.998139
12.8526 0.998282
13.0044 0.998418
13.1561 0.998545
13.3079 0.998665
13.4596 0.998779
13.6114 0.998885
13.7631 0.998985
13.9149 0.999078
14.0666 0.999165
14.2184 0.999247
14.3702 0.999322
14.5219 0.999393
14.6737 0.999457
14.8254 0.999517
14.9772 0.999572
15.1289 0.999622
15.2807 0.999668
15.4324 0.999709
15.5842 0.999746
15.7359 0.999780
15.8877 0.999810
16.0395 0.999837
16.1912 0.999860
16.3430 0.999881
16.4947 0.999899
16.6465 0.999915
16.7982 0.999929
16.9500 0.999941
17.1017 0.999951
17.2535 0.999960
17.4052 0.999968
17.5570 0.999974
17.7088 0.999979
17.8605 0.999984
18.0123 0.999987
18.1640 0.999990
18.3158 0.999993
18.4675 0.999995
18.6193 0.999997
18.7710 0.999998
18.9228 0.999999
19.0745 1.000000


==> cdf_data_all/cdf_Radiolo_InfraSite.dat <==
# Radiolo -- Infra Site Only
# n_samples = 380, n_points = 300
sinr_dB cdf
-34.5349 0.000002
-34.3747 0.000004
-34.2144 0.000007
-34.0542 0.000011
-33.8940 0.000015
-33.7337 0.000021
-33.5735 0.000028
-33.4132 0.000037
-33.2530 0.000048
-33.0927 0.000061
-32.9325 0.000077
-32.7723 0.000096
-32.6120 0.000118
-32.4518 0.000145
-32.2915 0.000176
-32.1313 0.000212
-31.9710 0.000254
-31.8108 0.000302
-31.6506 0.000358
-31.4903 0.000421
-31.3301 0.000493
-31.1698 0.000573
-31.0096 0.000663
-30.8493 0.000764
-30.6891 0.000874
-30.5289 0.000996
-30.3686 0.001130
-30.2084 0.001276
-30.0481 0.001434
-29.8879 0.001604
-29.7276 0.001788
-29.5674 0.001984
-29.4072 0.002194
-29.2469 0.002418
-29.0867 0.002655
-28.9264 0.002907
-28.7662 0.003172
-28.6059 0.003453
-28.4457 0.003749
-28.2855 0.004060
-28.1252 0.004389
-27.9650 0.004735
-27.8047 0.005100
-27.6445 0.005485
-27.4843 0.005892
-27.3240 0.006322
-27.1638 0.006777
-27.0035 0.007260
-26.8433 0.007773
-26.6830 0.008317
-26.5228 0.008897
-26.3626 0.009514
-26.2023 0.010172
-26.0421 0.010873
-25.8818 0.011621
-25.7216 0.012418
-25.5613 0.013268
-25.4011 0.014174
-25.2409 0.015138
-25.0806 0.016164
-24.9204 0.017255
-24.7601 0.018412
-24.5999 0.019639
-24.4396 0.020938
-24.2794 0.022312
-24.1192 0.023762
-23.9589 0.025291
-23.7987 0.026901
-23.6384 0.028593
-23.4782 0.030370
-23.3179 0.032234
-23.1577 0.034186
-22.9975 0.036228
-22.8372 0.038364
-22.6770 0.040596
-22.5167 0.042926
-22.3565 0.045358
-22.1962 0.047895
-22.0360 0.050542
-21.8758 0.053303
-21.7155 0.056183
-21.5553 0.059188
-21.3950 0.062322
-21.2348 0.065591
-21.0746 0.069003
-20.9143 0.072562
-20.7541 0.076276
-20.5938 0.080150
-20.4336 0.084190
-20.2733 0.088401
-20.1131 0.092790
-19.9529 0.097360
-19.7926 0.102115
-19.6324 0.107059
-19.4721 0.112193
-19.3119 0.117519
-19.1516 0.123037
-18.9914 0.128748
-18.8312 0.134650
-18.6709 0.140741
-18.5107 0.147018
-18.3504 0.153477
-18.1902 0.160116
-18.0299 0.166930
-17.8697 0.173913
-17.7095 0.181061
-17.5492 0.188369
-17.3890 0.195832
-17.2287 0.203446
-17.0685 0.211204
-16.9082 0.219104
-16.7480 0.227140
-16.5878 0.235310
-16.4275 0.243609
-16.2673 0.252034
-16.1070 0.260583
-15.9468 0.269254
-15.7865 0.278045
-15.6263 0.286952
-15.4661 0.295976
-15.3058 0.305113
-15.1456 0.314363
-14.9853 0.323723
-14.8251 0.333191
-14.6648 0.342765
-14.5046 0.352442
-14.3444 0.362218
-14.1841 0.372090
-14.0239 0.382053
-13.8636 0.392101
-13.7034 0.402229
-13.5431 0.412431
-13.3829 0.422698
-13.2227 0.433022
-13.0624 0.443394
-12.9022 0.453806
-12.7419 0.464246
-12.5817 0.474704
-12.4215 0.485168
-12.2612 0.495627
-12.1010 0.506068
-11.9407 0.516479
-11.7805 0.526849
-11.6202 0.537164
-11.4600 0.547413
-11.2998 0.557583
-11.1395 0.567663
-10.9793 0.577642
-10.8190 0.587509
-10.6588 0.597255
-10.4985 0.606870
-10.3383 0.616347
-10.1781 0.625678
-10.0178 0.634856
-9.8576 0.643878
-9.6973 0.652738
-9.5371 0.661434
-9.3768 0.669964
-9.2166 0.678327
-9.0564 0.686523
-8.8961 0.694555
-8.7359 0.702424
-8.5756 0.710134
-8.4154 0.717689
-8.2551 0.725094
-8.0949 0.732355
-7.9347 0.739478
-7.7744 0.746471
-7.6142 0.753341
-7.4539 0.760095
-7.2937 0.766741
-7.1334 0.773286
-6.9732 0.779738
-6.8130 0.786104
-6.6527 0.792390
-6.4925 0.798603
-6.3322 0.804748
-6.1720 0.810828
-6.0118 0.816849
-5.8515 0.822813
-5.6913 0.828720
-5.5310 0.834572
-5.3708 0.840367
-5.2105 0.846105
-5.0503 0.851781
-4.8901 0.857393
-4.7298 0.862935
-4.5696 0.868402
-4.4093 0.873787
-4.2491 0.879086
-4.0888 0.884289
-3.9286 0.889391
-3.7684 0.894384
-3.6081 0.899261
-3.4479 0.904017
-3.2876 0.908644
-3.1274 0.913137
-2.9671 0.917492
-2.8069 0.921704
-2.6467 0.925770
-2.4864 0.929688
-2.3262 0.933457
-2.1659 0.937075
-2.0057 0.940543
-1.8454 0.943862
-1.6852 0.947033
-1.5250 0.950058
-1.3647 0.952941
-1.2045 0.955684
-1.0442 0.958291
-0.8840 0.960765
-0.7237 0.963111
-0.5635 0.965332
-0.4033 0.967432
-0.2430 0.969416
-0.0828 0.971287
0.0775 0.973051
0.2377 0.974710
0.3980 0.976269
0.5582 0.977732
0.7184 0.979103
0.8787 0.980386
1.0389 0.981585
1.1992 0.982704
1.3594 0.983747
1.5196 0.984718
1.6799 0.985622
1.8401 0.986461
2.0004 0.987242
2.1606 0.987966
2.3209 0.988639
2.4811 0.989265
2.6413 0.989846
2.8016 0.990388
2.9618 0.990893
3.1221 0.991366
3.2823 0.991808
3.4426 0.992224
3.6028 0.992615
3.7630 0.992985
3.9233 0.993335
4.0835 0.993668
4.2438 0.993985
4.4040 0.994289
4.5643 0.994580
4.7245 0.994860
4.8847 0.995129
5.0450 0.995388
5.2052 0.995638
5.3655 0.995880
5.5257 0.996113
5.6860 0.996339
5.8462 0.996557
6.0064 0.996767
6.1667 0.996970
6.3269 0.997166
6.4872 0.997355
6.6474 0.997536
6.8077 0.997711
6.9679 0.997878
7.1281 0.998038
7.2884 0.998191
7.4486 0.998337
7.6089 0.998476
7.7691 0.998608
7.9294 0.998732
8.0896 0.998850
8.2498 0.998960
8.4101 0.999064
8.5703 0.999160
8.7306 0.999250
8.8908 0.999332
9.0510 0.999409
9.2113 0.999479
9.3715 0.999543
9.5318 0.999601
9.6920 0.999653
9.8523 0.999700
10.0125 0.999742
10.1727 0.999779
10.3330 0.999812
10.4932 0.999841
10.6535 0.999867
10.8137 0.999889
10.9740 0.999908
11.1342 0.999924
11.2944 0.999938
11.4547 0.999950
11.6149 0.999960
11.7752 0.999968
11.9354 0.999975
12.0957 0.999980
12.2559 0.999985
12.4161 0.999989
12.5764 0.999992
12.7366 0.999994
12.8969 0.999996
13.0571 0.999998
13.2174 0.999999
13.3776 1.000000


==> cdf_data_all/cdf_Sensing_Baseline.dat <==
# Sensing -- Baseline
# n_samples = 397, n_points = 300
sinr_dB cdf
-71.2556 0.000002
-70.9590 0.000005
-70.6623 0.000009
-70.3657 0.000015
-70.0690 0.000024
-69.7724 0.000037
-69.4757 0.000055
-69.1791 0.000080
-68.8825 0.000112
-68.5858 0.000154
-68.2892 0.000207
-67.9925 0.000273
-67.6959 0.000352
-67.3992 0.000446
-67.1026 0.000555
-66.8060 0.000678
-66.5093 0.000813
-66.2127 0.000960
-65.9160 0.001114
-65.6194 0.001274
-65.3227 0.001435
-65.0261 0.001593
-64.7295 0.001746
-64.4328 0.001889
-64.1362 0.002021
-63.8395 0.002140
-63.5429 0.002244
-63.2462 0.002334
-62.9496 0.002410
-62.6530 0.002471
-62.3563 0.002521
-62.0597 0.002560
-61.7630 0.002590
-61.4664 0.002612
-61.1697 0.002628
-60.8731 0.002640
-60.5765 0.002648
-60.2798 0.002654
-59.9832 0.002658
-59.6865 0.002660
-59.3899 0.002662
-59.0932 0.002663
-58.7966 0.002663
-58.5000 0.002664
-58.2033 0.002664
-57.9067 0.002664
-57.6100 0.002664
-57.3134 0.002664
-57.0167 0.002664
-56.7201 0.002664
-56.4235 0.002664
-56.1268 0.002664
-55.8302 0.002664
-55.5335 0.002664
-55.2369 0.002664
-54.9402 0.002664
-54.6436 0.002664
-54.3470 0.002664
-54.0503 0.002664
-53.7537 0.002664
-53.4570 0.002664
-53.1604 0.002664
-52.8637 0.002664
-52.5671 0.002664
-52.2705 0.002664
-51.9738 0.002664
-51.6772 0.002664
-51.3805 0.002664
-51.0839 0.002664
-50.7872 0.002664
-50.4906 0.002664
-50.1940 0.002664
-49.8973 0.002664
-49.6007 0.002664
-49.3040 0.002664
-49.0074 0.002664
-48.7107 0.002664
-48.4141 0.002664
-48.1174 0.002664
-47.8208 0.002664
-47.5242 0.002664
-47.2275 0.002664
-46.9309 0.002664
-46.6342 0.002664
-46.3376 0.002664
-46.0409 0.002664
-45.7443 0.002664
-45.4477 0.002665
-45.1510 0.002665
-44.8544 0.002666
-44.5577 0.002667
-44.2611 0.002669
-43.9644 0.002673
-43.6678 0.002677
-43.3712 0.002685
-43.0745 0.002695
-42.7779 0.002709
-42.4812 0.002729
-42.1846 0.002756
-41.8879 0.002792
-41.5913 0.002837
-41.2947 0.002894
-40.9980 0.002965
-40.7014 0.003049
-40.4047 0.003148
-40.1081 0.003262
-39.8114 0.003389
-39.5148 0.003529
-39.2182 0.003678
-38.9215 0.003835
-38.6249 0.003995
-38.3282 0.004155
-38.0316 0.004312
-37.7349 0.004462
-37.4383 0.004602
-37.1417 0.004730
-36.8450 0.004844
-36.5484 0.004943
-36.2517 0.005028
-35.9551 0.005099
-35.6584 0.005156
-35.3618 0.005202
-35.0652 0.005238
-34.7685 0.005265
-34.4719 0.005285
-34.1752 0.005300
-33.8786 0.005311
-33.5819 0.005318
-33.2853 0.005324
-32.9887 0.005329
-32.6920 0.005333
-32.3954 0.005338
-32.0987 0.005345
-31.8021 0.005354
-31.5054 0.005368
-31.2088 0.005388
-30.9122 0.005416
-30.6155 0.005457
-30.3189 0.005513
-30.0222 0.005590
-29.7256 0.005692
-29.4289 0.005828
-29.1323 0.006003
-28.8357 0.006225
-28.5390 0.006504
-28.2424 0.006848
-27.9457 0.007266
-27.6491 0.007767
-27.3524 0.008360
-27.0558 0.009052
-26.7592 0.009850
-26.4625 0.010760
-26.1659 0.011787
-25.8692 0.012935
-25.5726 0.014207
-25.2759 0.015603
-24.9793 0.017124
-24.6827 0.018771
-24.3860 0.020544
-24.0894 0.022443
-23.7927 0.024469
-23.4961 0.026625
-23.1994 0.028912
-22.9028 0.031336
-22.6062 0.033900
-22.3095 0.036609
-22.0129 0.039469
-21.7162 0.042487
-21.4196 0.045668
-21.1229 0.049020
-20.8263 0.052550
-20.5297 0.056267
-20.2330 0.060179
-19.9364 0.064298
-19.6397 0.068637
-19.3431 0.073212
-19.0464 0.078038
-18.7498 0.083133
-18.4532 0.088516
-18.1565 0.094204
-17.8599 0.100213
-17.5632 0.106558
-17.2666 0.113248
-16.9699 0.120293
-16.6733 0.127697
-16.3767 0.135462
-16.0800 0.143589
-15.7834 0.152078
-15.4867 0.160934
-15.1901 0.170160
-14.8934 0.179768
-14.5968 0.189772
-14.3001 0.200192
-14.0035 0.211051
-13.7069 0.222373
-13.4102 0.234183
-13.1136 0.246504
-12.8169 0.259349
-12.5203 0.272729
-12.2237 0.286640
-11.9270 0.301072
-11.6304 0.316003
-11.3337 0.331405
-11.0371 0.347241
-10.7404 0.363471
-10.4438 0.380053
-10.1472 0.396947
-9.8505 0.414111
-9.5539 0.431510
-9.2572 0.449109
-8.9606 0.466875
-8.6639 0.484777
-8.3673 0.502782
-8.0706 0.520856
-7.7740 0.538961
-7.4774 0.557053
-7.1807 0.575086
-6.8841 0.593006
-6.5874 0.610755
-6.2908 0.628272
-5.9941 0.645494
-5.6975 0.662360
-5.4009 0.678811
-5.1042 0.694793
-4.8076 0.710261
-4.5109 0.725180
-4.2143 0.739525
-3.9176 0.753282
-3.6210 0.766448
-3.3244 0.779032
-3.0277 0.791048
-2.7311 0.802519
-2.4344 0.813472
-2.1378 0.823938
-1.8411 0.833947
-1.5445 0.843530
-1.2479 0.852715
-0.9512 0.861528
-0.6546 0.869994
-0.3579 0.878130
-0.0613 0.885952
0.2354 0.893469
0.5320 0.900689
0.8286 0.907610
1.1253 0.914231
1.4219 0.920546
1.7186 0.926545
2.0152 0.932221
2.3119 0.937565
2.6085 0.942571
2.9051 0.947235
3.2018 0.951558
3.4984 0.955544
3.7951 0.959202
4.0917 0.962545
4.3884 0.965590
4.6850 0.968356
4.9816 0.970865
5.2783 0.973141
5.5749 0.975208
5.8716 0.977090
6.1682 0.978809
6.4649 0.980389
6.7615 0.981849
7.0581 0.983207
7.3548 0.984479
7.6514 0.985677
7.9481 0.986812
8.2447 0.987891
8.5414 0.988921
8.8380 0.989906
9.1346 0.990849
9.4313 0.991750
9.7279 0.992609
10.0246 0.993427
10.3212 0.994201
10.6179 0.994928
10.9145 0.995608
11.2111 0.996236
11.5078 0.996811
11.8044 0.997331
12.1011 0.997795
12.3977 0.998204
12.6944 0.998558
12.9910 0.998860
13.2876 0.999113
13.5843 0.999321
13.8809 0.999490
14.1776 0.999623
14.4742 0.999727
14.7709 0.999806
15.0675 0.999866
15.3641 0.999909
15.6608 0.999940
15.9574 0.999961
16.2541 0.999976
16.5507 0.999986
16.8474 0.999993
17.1440 0.999997
17.4406 1.000000


==> cdf_data_all/cdf_Sensing_InfraFull.dat <==
# Sensing -- Infra Full RF
# n_samples = 397, n_points = 300
sinr_dB cdf
-28.4249 0.000001
-28.2634 0.000002
-28.1018 0.000004
-27.9402 0.000007
-27.7786 0.000010
-27.6170 0.000013
-27.4555 0.000018
-27.2939 0.000024
-27.1323 0.000032
-26.9707 0.000041
-26.8091 0.000052
-26.6475 0.000066
-26.4860 0.000083
-26.3244 0.000102
-26.1628 0.000126
-26.0012 0.000153
-25.8396 0.000185
-25.6781 0.000222
-25.5165 0.000265
-25.3549 0.000314
-25.1933 0.000369
-25.0317 0.000432
-24.8701 0.000501
-24.7086 0.000578
-24.5470 0.000663
-24.3854 0.000757
-24.2238 0.000858
-24.0622 0.000968
-23.9006 0.001086
-23.7391 0.001212
-23.5775 0.001347
-23.4159 0.001489
-23.2543 0.001638
-23.0927 0.001795
-22.9312 0.001958
-22.7696 0.002128
-22.6080 0.002304
-22.4464 0.002485
-22.2848 0.002672
-22.1232 0.002864
-21.9617 0.003060
-21.8001 0.003262
-21.6385 0.003467
-21.4769 0.003677
-21.3153 0.003891
-21.1538 0.004110
-20.9922 0.004334
-20.8306 0.004563
-20.6690 0.004798
-20.5074 0.005039
-20.3458 0.005286
-20.1843 0.005541
-20.0227 0.005805
-19.8611 0.006079
-19.6995 0.006363
-19.5379 0.006659
-19.3764 0.006969
-19.2148 0.007294
-19.0532 0.007637
-18.8916 0.007999
-18.7300 0.008384
-18.5684 0.008793
-18.4069 0.009230
-18.2453 0.009699
-18.0837 0.010202
-17.9221 0.010744
-17.7605 0.011330
-17.5989 0.011963
-17.4374 0.012648
-17.2758 0.013389
-17.1142 0.014193
-16.9526 0.015063
-16.7910 0.016004
-16.6295 0.017022
-16.4679 0.018120
-16.3063 0.019303
-16.1447 0.020575
-15.9831 0.021939
-15.8215 0.023399
-15.6600 0.024958
-15.4984 0.026617
-15.3368 0.028379
-15.1752 0.030246
-15.0136 0.032219
-14.8521 0.034300
-14.6905 0.036490
-14.5289 0.038790
-14.3673 0.041202
-14.2057 0.043728
-14.0441 0.046369
-13.8826 0.049128
-13.7210 0.052008
-13.5594 0.055013
-13.3978 0.058147
-13.2362 0.061415
-13.0746 0.064823
-12.9131 0.068377
-12.7515 0.072083
-12.5899 0.075949
-12.4283 0.079982
-12.2667 0.084191
-12.1052 0.088584
-11.9436 0.093169
-11.7820 0.097955
-11.6204 0.102949
-11.4588 0.108161
-11.2972 0.113596
-11.1357 0.119264
-10.9741 0.125170
-10.8125 0.131319
-10.6509 0.137717
-10.4893 0.144367
-10.3278 0.151272
-10.1662 0.158433
-10.0046 0.165851
-9.8430 0.173524
-9.6814 0.181451
-9.5198 0.189627
-9.3583 0.198047
-9.1967 0.206705
-9.0351 0.215593
-8.8735 0.224703
-8.7119 0.234023
-8.5504 0.243544
-8.3888 0.253253
-8.2272 0.263139
-8.0656 0.273187
-7.9040 0.283384
-7.7424 0.293718
-7.5809 0.304175
-7.4193 0.314741
-7.2577 0.325404
-7.0961 0.336151
-6.9345 0.346970
-6.7729 0.357852
-6.6114 0.368785
-6.4498 0.379760
-6.2882 0.390768
-6.1266 0.401803
-5.9650 0.412856
-5.8035 0.423920
-5.6419 0.434989
-5.4803 0.446057
-5.3187 0.457118
-5.1571 0.468164
-4.9955 0.479190
-4.8340 0.490188
-4.6724 0.501151
-4.5108 0.512072
-4.3492 0.522941
-4.1876 0.533751
-4.0261 0.544492
-3.8645 0.555155
-3.7029 0.565732
-3.5413 0.576213
-3.3797 0.586590
-3.2181 0.596855
-3.0566 0.607000
-2.8950 0.617019
-2.7334 0.626906
-2.5718 0.636658
-2.4102 0.646270
-2.2486 0.655742
-2.0871 0.665071
-1.9255 0.674258
-1.7639 0.683305
-1.6023 0.692212
-1.4407 0.700983
-1.2792 0.709620
-1.1176 0.718127
-0.9560 0.726506
-0.7944 0.734761
-0.6328 0.742894
-0.4712 0.750906
-0.3097 0.758800
-0.1481 0.766574
0.0135 0.774230
0.1751 0.781765
0.3367 0.789176
0.4982 0.796462
0.6598 0.803617
0.8214 0.810638
0.9830 0.817521
1.1446 0.824259
1.3062 0.830849
1.4677 0.837285
1.6293 0.843565
1.7909 0.849684
1.9525 0.855639
2.1141 0.861428
2.2756 0.867050
2.4372 0.872504
2.5988 0.877790
2.7604 0.882911
2.9220 0.887866
3.0836 0.892659
3.2451 0.897292
3.4067 0.901768
3.5683 0.906091
3.7299 0.910263
3.8915 0.914287
4.0531 0.918167
4.2146 0.921905
4.3762 0.925504
4.5378 0.928967
4.6994 0.932295
4.8610 0.935491
5.0225 0.938558
5.1841 0.941497
5.3457 0.944311
5.5073 0.947002
5.6689 0.949573
5.8305 0.952026
5.9920 0.954365
6.1536 0.956594
6.3152 0.958717
6.4768 0.960737
6.6384 0.962660
6.7999 0.964490
6.9615 0.966232
7.1231 0.967892
7.2847 0.969474
7.4463 0.970984
7.6079 0.972427
7.7694 0.973808
7.9310 0.975130
8.0926 0.976400
8.2542 0.977619
8.4158 0.978792
8.5774 0.979921
8.7389 0.981009
8.9005 0.982058
9.0621 0.983070
9.2237 0.984045
9.3853 0.984985
9.5468 0.985890
9.7084 0.986759
9.8700 0.987594
10.0316 0.988394
10.1932 0.989159
10.3548 0.989888
10.5163 0.990581
10.6779 0.991239
10.8395 0.991860
11.0011 0.992445
11.1627 0.992995
11.3242 0.993510
11.4858 0.993990
11.6474 0.994436
11.8090 0.994851
11.9706 0.995234
12.1322 0.995589
12.2937 0.995915
12.4553 0.996216
12.6169 0.996493
12.7785 0.996749
12.9401 0.996985
13.1017 0.997203
13.2632 0.997405
13.4248 0.997593
13.5864 0.997769
13.7480 0.997934
13.9096 0.998089
14.0711 0.998235
14.2327 0.998374
14.3943 0.998506
14.5559 0.998631
14.7175 0.998749
14.8791 0.998862
15.0406 0.998969
15.2022 0.999070
15.3638 0.999165
15.5254 0.999254
15.6870 0.999337
15.8485 0.999414
16.0101 0.999486
16.1717 0.999551
16.3333 0.999611
16.4949 0.999665
16.6565 0.999713
16.8180 0.999756
16.9796 0.999794
17.1412 0.999828
17.3028 0.999857
17.4644 0.999882
17.6259 0.999904
17.7875 0.999922
17.9491 0.999937
18.1107 0.999950
18.2723 0.999961
18.4339 0.999969
18.5954 0.999977
18.7570 0.999982
18.9186 0.999987
19.0802 0.999991
19.2418 0.999994
19.4034 0.999996
19.5649 0.999998
19.7265 0.999999
19.8881 1.000000


==> cdf_data_all/cdf_Sensing_InfraSite.dat <==
# Sensing -- Infra Site Only
# n_samples = 397, n_points = 300
sinr_dB cdf
-35.8911 0.000001
-35.7234 0.000002
-35.5557 0.000004
-35.3881 0.000006
-35.2204 0.000009
-35.0527 0.000013
-34.8850 0.000017
-34.7174 0.000023
-34.5497 0.000030
-34.3820 0.000038
-34.2144 0.000048
-34.0467 0.000061
-33.8790 0.000076
-33.7113 0.000094
-33.5437 0.000116
-33.3760 0.000141
-33.2083 0.000171
-33.0407 0.000205
-32.8730 0.000245
-32.7053 0.000291
-32.5377 0.000344
-32.3700 0.000404
-32.2023 0.000472
-32.0346 0.000548
-31.8670 0.000633
-31.6993 0.000728
-31.5316 0.000833
-31.3640 0.000948
-31.1963 0.001075
-31.0286 0.001214
-30.8610 0.001365
-30.6933 0.001529
-30.5256 0.001705
-30.3579 0.001896
-30.1903 0.002100
-30.0226 0.002318
-29.8549 0.002551
-29.6873 0.002799
-29.5196 0.003063
-29.3519 0.003342
-29.1843 0.003637
-29.0166 0.003949
-28.8489 0.004278
-28.6812 0.004624
-28.5136 0.004989
-28.3459 0.005372
-28.1782 0.005775
-28.0106 0.006198
-27.8429 0.006642
-27.6752 0.007109
-27.5076 0.007599
-27.3399 0.008115
-27.1722 0.008656
-27.0045 0.009225
-26.8369 0.009824
-26.6692 0.010455
-26.5015 0.011118
-26.3339 0.011817
-26.1662 0.012554
-25.9985 0.013331
-25.8309 0.014150
-25.6632 0.015014
-25.4955 0.015925
-25.3278 0.016886
-25.1602 0.017899
-24.9925 0.018967
-24.8248 0.020092
-24.6572 0.021278
-24.4895 0.022527
-24.3218 0.023841
-24.1541 0.025224
-23.9865 0.026678
-23.8188 0.028206
-23.6511 0.029811
-23.4835 0.031496
-23.3158 0.033264
-23.1481 0.035119
-22.9805 0.037063
-22.8128 0.039100
-22.6451 0.041234
-22.4774 0.043469
-22.3098 0.045808
-22.1421 0.048255
-21.9744 0.050815
-21.8068 0.053491
-21.6391 0.056288
-21.4714 0.059210
-21.3038 0.062262
-21.1361 0.065448
-20.9684 0.068771
-20.8007 0.072238
-20.6331 0.075851
-20.4654 0.079614
-20.2977 0.083532
-20.1301 0.087608
-19.9624 0.091845
-19.7947 0.096246
-19.6271 0.100814
-19.4594 0.105551
-19.2917 0.110460
-19.1240 0.115543
-18.9564 0.120802
-18.7887 0.126237
-18.6210 0.131850
-18.4534 0.137644
-18.2857 0.143619
-18.1180 0.149777
-17.9504 0.156119
-17.7827 0.162647
-17.6150 0.169364
-17.4473 0.176270
-17.2797 0.183369
-17.1120 0.190662
-16.9443 0.198152
-16.7767 0.205841
-16.6090 0.213732
-16.4413 0.221825
-16.2737 0.230122
-16.1060 0.238623
-15.9383 0.247329
-15.7706 0.256237
-15.6030 0.265345
-15.4353 0.274650
-15.2676 0.284145
-15.1000 0.293826
-14.9323 0.303684
-14.7646 0.313709
-14.5970 0.323892
-14.4293 0.334220
-14.2616 0.344680
-14.0939 0.355258
-13.9263 0.365941
-13.7586 0.376712
-13.5909 0.387556
-13.4233 0.398456
-13.2556 0.409398
-13.0879 0.420364
-12.9202 0.431341
-12.7526 0.442313
-12.5849 0.453265
-12.4172 0.464186
-12.2496 0.475063
-12.0819 0.485885
-11.9142 0.496643
-11.7466 0.507327
-11.5789 0.517932
-11.4112 0.528452
-11.2435 0.538883
-11.0759 0.549221
-10.9082 0.559467
-10.7405 0.569619
-10.5729 0.579679
-10.4052 0.589649
-10.2375 0.599531
-10.0699 0.609327
-9.9022 0.619043
-9.7345 0.628679
-9.5668 0.638240
-9.3992 0.647728
-9.2315 0.657145
-9.0638 0.666491
-8.8962 0.675767
-8.7285 0.684970
-8.5608 0.694098
-8.3932 0.703148
-8.2255 0.712113
-8.0578 0.720988
-7.8901 0.729765
-7.7225 0.738437
-7.5548 0.746994
-7.3871 0.755427
-7.2195 0.763727
-7.0518 0.771884
-6.8841 0.779890
-6.7165 0.787736
-6.5488 0.795414
-6.3811 0.802917
-6.2134 0.810239
-6.0458 0.817375
-5.8781 0.824321
-5.7104 0.831075
-5.5428 0.837634
-5.3751 0.843999
-5.2074 0.850170
-5.0398 0.856149
-4.8721 0.861937
-4.7044 0.867538
-4.5367 0.872955
-4.3691 0.878193
-4.2014 0.883256
-4.0337 0.888149
-3.8661 0.892876
-3.6984 0.897443
-3.5307 0.901854
-3.3630 0.906115
-3.1954 0.910230
-3.0277 0.914204
-2.8600 0.918040
-2.6924 0.921744
-2.5247 0.925319
-2.3570 0.928770
-2.1894 0.932099
-2.0217 0.935310
-1.8540 0.938406
-1.6863 0.941391
-1.5187 0.944267
-1.3510 0.947037
-1.1833 0.949704
-1.0157 0.952270
-0.8480 0.954738
-0.6803 0.957109
-0.5127 0.959386
-0.3450 0.961571
-0.1773 0.963666
-0.0096 0.965673
0.1580 0.967593
0.3257 0.969429
0.4934 0.971182
0.6610 0.972853
0.8287 0.974446
0.9964 0.975961
1.1640 0.977401
1.3317 0.978767
1.4994 0.980061
1.6671 0.981286
1.8347 0.982443
2.0024 0.983535
2.1701 0.984564
2.3377 0.985532
2.5054 0.986442
2.6731 0.987295
2.8407 0.988095
3.0084 0.988843
3.1761 0.989543
3.3438 0.990196
3.5114 0.990805
3.6791 0.991372
3.8468 0.991901
4.0144 0.992392
4.1821 0.992850
4.3498 0.993275
4.5174 0.993671
4.6851 0.994039
4.8528 0.994383
5.0205 0.994703
5.1881 0.995002
5.3558 0.995281
5.5235 0.995544
5.6911 0.995790
5.8588 0.996022
6.0265 0.996242
6.1941 0.996450
6.3618 0.996648
6.5295 0.996837
6.6972 0.997018
6.8648 0.997191
7.0325 0.997358
7.2002 0.997519
7.3678 0.997675
7.5355 0.997825
7.7032 0.997970
7.8709 0.998110
8.0385 0.998246
8.2062 0.998377
8.3739 0.998504
8.5415 0.998625
8.7092 0.998742
8.8769 0.998853
9.0445 0.998959
9.2122 0.999059
9.3799 0.999154
9.5476 0.999243
9.7152 0.999326
9.8829 0.999403
10.0506 0.999474
10.2182 0.999539
10.3859 0.999599
10.5536 0.999653
10.7212 0.999701
10.8889 0.999744
11.0566 0.999783
11.2243 0.999817
11.3919 0.999847
11.5596 0.999872
11.7273 0.999894
11.8949 0.999914
12.0626 0.999930
12.2303 0.999943
12.3979 0.999955
12.5656 0.999964
12.7333 0.999972
12.9010 0.999979
13.0686 0.999984
13.2363 0.999988
13.4040 0.999991
13.5716 0.999994
13.7393 0.999996
13.9070 0.999998
14.0746 0.999999
14.2423 1.000000


==> rate_heatmap.dat <==
bw_idx delta rate
1 0 0
1 0.1 2.81728
1 0.2 5.63455
1 0.3 8.45183
1 0.4 11.2691
1 0.5 14.0864
1 0.6 16.9037
1 0.7 19.7209
1 0.8 22.5382
1 0.9 25.3555
1 1 28.1728

2 0 0
2 0.1 5.63448
2 0.2 11.269
2 0.3 16.9034
2 0.4 22.5379
2 0.5 28.1724
2 0.6 33.8069
2 0.7 39.4413
2 0.8 45.0758
2 0.9 50.7103
2 1 56.3448

3 0 0
3 0.1 11.2687
3 0.2 22.5373
3 0.3 33.806
3 0.4 45.0746
3 0.5 56.3433
3 0.6 67.612
3 0.7 78.8806
3 0.8 90.1493
3 0.9 101.418
3 1 112.687

4 0 0
4 0.1 22.5362
4 0.2 45.0723
4 0.3 67.6085
4 0.4 90.1446
4 0.5 112.681
4 0.6 135.217
4 0.7 157.753
4 0.8 180.289
4 0.9 202.825
4 1 225.362

5 0 0
5 0.1 45.0677
5 0.2 90.1355
5 0.3 135.203
5 0.4 180.271
5 0.5 225.339
5 0.6 270.406
5 0.7 315.474
5 0.8 360.542
5 0.9 405.61
5 1 450.677


